Confirmation and characterization of neglected WDS systems using Gaia DR3 and the Virtual Observatory

The aim of this paper is, making use of the Gaia DR3 catalogue and Virtual Observatory tools, to confirm and characterize 428 binary and multiple stellar systems classified as neglected (only one observation) in the Washington Double Star Catalogue (WDS). The components of the stellar systems have the same parallax and proper motion (within the errors) and are separated by less than 50 000 AU, which minimizes the number of by-chance counterparts. Effective temperatures calculated using VOSA were used to estimate stellar masses. Binding energies were calculated for 42 binary systems confirming they are physical pairs. Also we found 75 pairs with F/G- M spectral types which are very interesting to improve the determination of the metallicity of the M star from the higher-mass component.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



